Spectral Clustering via the Power Method -- Provably

Spectral clustering is one of the most important algorithms in data mining and machine intelligence; however, its computational complexity limits its application to truly large scale data analysis. The computational bottleneck in spectral clustering is computing a few of the top eigenvectors of the (normalized) Laplacian matrix corresponding to the graph representing the data to be clustered. One way to speed up the computation of these eigenvectors is to use the "power method" from the numerical linear algebra literature. Although the power method has been empirically used to speed up spectral clustering, the theory behind this approach, to the best of our knowledge, remains unexplored. This paper provides the \emph{first} such rigorous theoretical justification, arguing that a small number of power iterations suffices to obtain near-optimal partitionings using the approximate eigenvectors. Specifically, we prove that solving the $k$-means clustering problem on the approximate eigenvectors obtained via the power method gives an additive-error approximation to solving the $k$-means problem on the optimal eigenvectors.

==> results/cr.txt <==
0  42.6832 21.3853 32.9787 22.3485
1  49.4250 34.1558 33.3333 31.6288
2  53.5964 29.3074 43.9716 29.3561
3  64.9831 45.3680 37.2340 30.3030
4  65.1635 32.6840 39.1253 28.9773
5  67.2830 43.6364 38.5343 33.7121
6  76.4600 46.1905 45.3901 32.5758
7  65.5017 49.4372 40.8983 31.4394
8  70.8906 34.5022 40.5437 34.2803
9  65.0958 50.3896 40.7801 31.8182
10 64.9154 58.9177 40.3073 32.1970


==> results/procrustes.txt <==
 0 1.4048 1.3769 1.4100 1.3636
 1 1.3818 1.3490 1.4041 1.3130
 2 1.3354 1.3311 1.3992 1.2726
 3 1.2537 1.3151 1.3938 1.2312
 4 1.1539 1.2998 1.3874 1.1875
 5 1.0632 1.2849 1.3798 1.1412
 6 0.9838 1.2702 1.3707 1.0921
 7 0.9093 1.2556 1.3599 1.0404
 8 0.8365 1.2411 1.3471 0.9863
 9 0.7651 1.2267 1.3318 0.9304
10 0.6956 1.2123 1.3139 0.8733
11 0.6288 1.1980 1.2927 0.8158
12 0.5657 1.1836 1.2681 0.7585
13 0.5068 1.1693 1.2394 0.7023
14 0.4525 1.1551 1.2063 0.6478
15 0.4029 1.1409 1.1685 0.5955
16 0.3580 1.1268 1.1256 0.5458
17 0.3176 1.1128 1.0776 0.4991
18 0.2816 1.0989 1.0245 0.4555
19 0.2494 1.0850 0.9667 0.4150
20 0.2209 1.0714 0.9049 0.3776
21 0.1957 1.0579 0.8401 0.3432
22 0.1734 1.0445 0.7737 0.3118
23 0.1537 1.0314 0.7070 0.2830
24 0.1364 1.0184 0.6415 0.2568
25 0.1211 1.0057 0.5783 0.2330
26 0.1076 0.9932 0.5184 0.2113
27 0.0957 0.9809 0.4626 0.1916
28 0.0852 0.9689 0.4113 0.1738
29 0.0760 0.9571 0.3646 0.1576
30 0.0678 0.9456 0.3224 0.1429
31 0.0606 0.9343 0.2847 0.1296
32 0.0543 0.9232 0.2510 0.1176
33 0.0487 0.9124 0.2211 0.1066
34 0.0437 0.9019 0.1947 0.0967
35 0.0393 0.8916 0.1714 0.0877
36 0.0353 0.8815 0.1508 0.0796
37 0.0319 0.8717 0.1327 0.0722
38 0.0288 0.8621 0.1167 0.0655
39 0.0260 0.8527 0.1027 0.0570
40 0.0236 0.8436 0.0903 0.0539


==> results/resultClassic.txt <==
Experiment cran-med
NMI : 0.9821  0.1125  0.0341  0.8535  0.8075  0.9645  0.9862  0.9821  0.9784  0.9821  0.9862 
Time: 0.0833  0.0245  0.0250  0.0300  0.0256  0.0297  0.0271  0.0300  0.0280  0.0291  0.0319 
Experiment cran-cisi
NMI : 0.9383  0.0121  0.1847  0.7921  0.8220  0.9035  0.9383  0.9383  0.9363  0.9383  0.9383 
Time: 0.0706  0.0271  0.0249  0.0253  0.0260  0.0269  0.0273  0.0328  0.0305  0.0328  0.0329 
Experiment med-cisi
NMI : 0.8862  0.0002  0.0025  0.8394  0.3940  0.6733  0.8723  0.8966  0.8862  0.5605  0.8862 
Time: 0.0709  0.0248  0.0244  0.0246  0.0251  0.0260  0.0262  0.0274  0.0366  0.0279  0.0288 
Experiment cran-med-cisi
NMI : 0.9177  0.1154  0.4216  0.4591  0.5125  0.6950  0.8586  0.9204  0.8893  0.9361  0.9352 
Time: 0.1174  0.0405  0.0328  0.0372  0.0375  0.0408  0.0366  0.0387  0.0384  0.0397  0.0411 

######################################################

Experiment cran-cacm
NMI : 0.8811  0.0062  0.3268  0.2491  0.7139  0.3942  0.7387  0.7965  0.3176  0.8073  0.8590 
Time: 0.1418  0.0338  0.0278  0.0282  0.0287  0.0294  0.0318  0.0306  0.0312  0.0317  0.0325 
Experiment med-cacm
NMI : 0.9345  0.0580  0.1244  0.0587  0.8013  0.1080  0.8815  0.6992  0.8626  0.0362  0.0524 
Time: 0.0995  0.0272  0.0265  0.0281  0.0276  0.0282  0.0287  0.0290  0.0299  0.0307  0.0310 
Experiment cisi-cacm
NMI : 0.3489  0.0282  0.1391  0.4380  0.3497  0.3713  0.3978  0.3265  0.3552  0.3895  0.2417 
Time: 0.1663  0.0276  0.0275  0.0280  0.0288  0.0289  0.0289  0.0297  0.0303  0.0309  0.0317 
Experiment cran-med-cacm
NMI : 0.8705  0.1632  0.3664  0.2959  0.7403  0.4570  0.4986  0.6501  0.6709  0.8091  0.8324 
Time: 0.2264  0.0379  0.0438  0.0370  0.0378  0.0393  0.0407  0.0401  0.0427  0.0423  0.0438 
Experiment cran-cisi-cacm
NMI : 0.5473  0.1299  0.3580  0.4451  0.5168  0.4736  0.4887  0.4094  0.5041  0.4779  0.5383 
Time: 0.1984  0.0346  0.0356  0.0376  0.0386  0.0387  0.0408  0.0521  0.0426  0.0443  0.0456 
Experiment med-cisi-cacm
NMI : 0.5572  0.0270  0.3789  0.3663  0.1892  0.3848  0.3717  0.5666  0.4780  0.5244  0.5712 
Time: 0.1960  0.0326  0.0418  0.0350  0.0360  0.0401  0.0384  0.0403  0.0403  0.0405  0.0472 
Experiment cran-med-cisi-cacm
NMI : 0.6805  0.0582  0.1973  0.3672  0.6422  0.5473  0.5196  0.6369  0.6555  0.6700  0.6561 
Time: 0.2906  0.0410  0.0405  0.0426  0.0479  0.0460  0.0501  0.0508  0.0497  0.0530  0.0544 


==> results/resultMedium.txt <==
Running /scratch/scratch1/pkambadu/tulip/testMedium/satimage.scale.mat
Loading matrices ... DONE
----------------------------------
Computing exact 6 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.1533 0.3804 0.5118 0.8922 0.9251 0.3662 0.9892 0.9813 0.6859 0.9689 0.9276 
SimY    == 1.0000 0.7488 0.8764 0.8796 0.8713 0.9407 0.9448 0.8133 0.9741 0.9759 0.9427 0.7407 
Z (mcr) == 48.2074 24.9154 49.4476 61.8489 54.2052 49.8534 48.7035 47.7565 47.3281 67.1702 46.6065 52.5817 
Y (mcr) == 66.3360 58.2187 62.8185 63.4949 72.8974 69.2221 69.3799 65.2311 65.0056 65.2762 64.0135 68.3202 
Z (nmi) == 0.5137 0.1050 0.4153 0.5186 0.5197 0.5305 0.4059 0.5108 0.5198 0.6069 0.5212 0.5299 
Y (nmi) == 0.5905 0.4273 0.5346 0.5713 0.5878 0.5939 0.6007 0.5788 0.5943 0.5988 0.5928 0.5770 
Times(sec) 1.2766 0.0657 0.1922 0.3179 0.4454 0.5723 0.6988 0.8260 0.9526 1.0788 1.2060 1.3324 
----------------------------------
Computing exact 6 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.3908 0.6110 0.7369 0.5984 0.7908 0.9306 0.6622 0.5371 0.5459 0.7384 0.7348 
SimY    == 1.0000 0.3725 0.4286 0.5231 0.4656 0.7941 0.7849 0.7353 0.7623 0.5743 0.6203 0.8471 
Z (mcr) == 69.4927 40.9470 59.2334 67.4634 57.7903 67.3506 71.6347 74.1150 66.7418 59.3687 62.3224 63.3371 
Y (mcr) == 62.7959 37.9707 58.9402 66.3360 57.6325 58.1962 57.9932 70.7779 62.9989 59.0981 60.9470 60.8117 
Z (nmi) == 0.6557 0.1785 0.4488 0.5325 0.4935 0.5745 0.6618 0.6022 0.5412 0.5471 0.6317 0.6322 
Y (nmi) == 0.5728 0.1478 0.5098 0.5703 0.5401 0.5566 0.5576 0.5987 0.5765 0.5470 0.5961 0.5785 
Times(sec) 1.7224 0.0651 0.1913 0.3176 0.4439 0.5700 0.6965 0.8231 0.9489 1.0727 1.1194 1.3275 
----------------------------------
Computing exact 6 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.3968 0.4570 0.4607 0.7628 0.6809 0.9053 0.7689 0.8949 0.8029 0.7407 0.7486 
SimY    == 1.0000 0.3157 0.5003 0.5860 0.4126 0.4099 0.5125 0.3831 0.5010 0.6676 0.5425 0.6821 
Z (mcr) == 69.3348 42.6832 49.4250 53.5964 64.9831 65.1635 67.2830 76.4600 65.5017 70.8906 65.0958 64.9154 
Y (mcr) == 59.0530 47.8692 49.0643 59.2785 67.4408 63.4047 66.5163 64.1714 61.9391 65.8625 57.2943 63.7655 
Z (nmi) == 0.6552 0.2385 0.3849 0.4254 0.5283 0.5964 0.6229 0.6701 0.6294 0.6331 0.6299 0.6345 
Y (nmi) == 0.5872 0.2421 0.4084 0.4599 0.6029 0.6006 0.6161 0.6158 0.5892 0.6153 0.5155 0.6310 
Times(sec) 1.2399 0.0648 0.1778 0.2948 0.4120 0.5294 0.6462 0.7633 0.8809 0.9975 1.1147 1.2312 
DONE (230.521364 seconds)
Running /scratch/scratch1/pkambadu/tulip/testMedium/segment.scale.mat
Loading matrices ... DONE
----------------------------------
Computing exact 7 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.3623 0.5952 0.9866 0.9775 0.4134 0.6848 0.9991 0.9251 0.5307 0.8126 0.8208 
SimY    == 1.0000 0.4900 0.5619 0.6662 0.6113 0.6753 0.5485 0.9100 0.5753 0.4952 0.8242 0.6658 
Z (mcr) == 56.8398 32.3377 52.8571 56.7100 56.4069 56.7532 58.5714 56.8398 49.9567 23.7662 62.6840 62.3377 
Y (mcr) == 62.2944 55.4545 42.2944 53.4199 57.9654 65.8009 63.0736 56.6234 54.8052 55.2381 62.0346 56.1039 
Z (nmi) == 0.7198 0.2885 0.5726 0.7187 0.7120 0.5746 0.6089 0.7198 0.6794 0.4104 0.6540 0.6432 
Y (nmi) == 0.6521 0.4849 0.5020 0.6209 0.6190 0.6014 0.6338 0.6430 0.6373 0.6073 0.6327 0.6330 
Times(sec) 0.2322 0.0176 0.0503 0.0830 0.1156 0.1482 0.1808 0.2134 0.2464 0.2787 0.3114 0.3562 
----------------------------------
Computing exact 7 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.1740 0.1372 0.3338 0.1987 0.2264 0.4247 0.4589 0.1814 0.4403 0.7061 0.6900 
SimY    == 1.0000 0.1719 0.1442 0.1597 0.1325 0.3030 0.2957 0.3831 0.3623 0.3165 0.5139 0.3580 
Z (mcr) == 43.7229 21.0390 23.9394 30.5195 28.0087 41.0823 33.7229 35.3680 27.7922 30.9524 55.8874 43.2900 
Y (mcr) == 42.7706 21.2121 24.8485 33.3333 37.0130 43.4199 45.3680 38.4848 37.5325 38.5714 53.8528 36.0606 
Z (nmi) == 0.6136 0.0312 0.0964 0.1710 0.1778 0.3156 0.2316 0.3138 0.2632 0.1924 0.5042 0.3888 
Y (nmi) == 0.5031 0.0324 0.0752 0.2102 0.2640 0.3591 0.3225 0.2821 0.2816 0.3193 0.4936 0.3137 
Times(sec) 2.0591 0.0340 0.1005 0.1671 0.2335 0.3000 0.3667 0.4335 0.4999 0.5674 0.6342 0.7010 
----------------------------------
Computing exact 7 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.1732 0.2221 0.2944 0.2558 0.2420 0.3329 0.1801 0.4385 0.1736 0.3056 0.5277 
SimY    == 1.0000 0.1835 0.2420 0.2944 0.3364 0.2913 0.3346 0.3299 0.3121 0.4022 0.3082 0.7844 
Z (mcr) == 56.8398 21.3853 34.1558 29.3074 45.3680 32.6840 43.6364 46.1905 49.4372 34.5022 50.3896 58.9177 
Y (mcr) == 60.5195 21.1688 32.0779 30.2597 41.7316 33.1169 46.6667 50.0866 54.0260 50.9091 46.3636 53.7662 
Z (nmi) == 0.6735 0.0434 0.1822 0.1984 0.4483 0.2641 0.3322 0.4750 0.4082 0.4166 0.4485 0.5293 
Y (nmi) == 0.7007 0.0383 0.1664 0.2240 0.3097 0.2678 0.4265 0.5507 0.5237 0.4610 0.3873 0.5342 
Times(sec) 1.1850 0.0261 0.0765 0.1266 0.1772 0.2274 0.2779 0.3281 0.3789 0.4293 0.4802 0.5305 
DONE (34.068398 seconds)
Running /scratch/scratch1/pkambadu/tulip/testMedium/dna.scale.mat
Loading matrices ... DONE
----------------------------------
Computing exact 3 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.9575 0.9765 0.9920 0.9900 0.9945 0.9905 0.9905 0.9940 0.9910 0.9955 0.9925 
SimY    == 1.0000 0.7815 0.8755 0.8835 0.8820 0.8850 0.8890 0.8930 0.8950 0.9025 0.9140 0.9070 
Z (mcr) == 52.4500 48.9500 50.8000 52.1000 51.9000 52.3500 52.3000 52.0500 52.4000 52.1000 52.4500 52.1500 
Y (mcr) == 54.2000 53.3500 55.0000 55.8500 56.0500 55.3500 56.8500 55.8000 56.4000 55.5000 55.6500 56.3000 
Z (nmi) == 0.0051 0.0488 0.0267 0.0161 0.0200 0.0102 0.0049 0.0140 0.0076 0.0129 0.0069 0.0151 
Y (nmi) == 0.0570 0.0262 0.0427 0.0523 0.0605 0.0529 0.0732 0.0629 0.0728 0.0597 0.0642 0.0727 
Times(sec) 87.9452 0.0094 0.0260 0.0426 0.0592 0.0758 0.0924 0.1087 0.1252 0.1418 0.1588 0.1748 
----------------------------------
Computing exact 3 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.9960 0.9960 1.0000 1.0000 1.0000 1.0000 1.0000 0.9990 0.9955 0.9955 0.9955 
SimY    == 1.0000 0.5890 0.9950 1.0000 1.0000 0.9950 0.9950 0.9950 0.9950 0.9775 0.9745 0.9745 
Z (mcr) == 52.8000 52.7000 52.6500 52.8000 52.8000 52.8000 52.8000 52.8000 52.9000 52.7000 52.7000 52.7000 
Y (mcr) == 52.8000 46.1500 52.8000 52.8000 52.8000 52.8000 52.8000 52.8000 52.8000 54.2500 54.4500 54.4500 
Z (nmi) == 0.0366 0.0232 0.0197 0.0366 0.0366 0.0366 0.0366 0.0366 0.0391 0.0262 0.0262 0.0262 
Y (nmi) == 0.0389 0.0259 0.0389 0.0389 0.0389 0.0389 0.0389 0.0389 0.0389 0.0620 0.0660 0.0660 
Times(sec) 0.1265 0.0093 0.0259 0.0423 0.0589 0.0753 0.0918 0.1084 0.1252 0.1416 0.1581 0.1746 
----------------------------------
Computing exact 3 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.4085 0.9930 0.9930 1.0000 0.7535 0.7540 0.7390 0.5645 0.4785 0.3385 0.4560 
SimY    == 1.0000 0.5275 0.5855 1.0000 1.0000 0.6610 0.6610 0.6610 0.6610 0.6610 0.6610 0.6610 
Z (mcr) == 52.9000 42.9500 52.9000 52.9000 52.9000 52.9000 52.9500 52.3000 40.2500 38.3000 33.8000 37.6500 
Y (mcr) == 52.9000 47.8000 60.8500 52.9000 52.9000 46.7500 46.7500 46.7500 46.7500 46.7500 46.7500 46.7500 
Z (nmi) == 0.0473 0.0221 0.0473 0.0473 0.0473 0.0733 0.0735 0.0668 0.0063 0.0007 0.0001 0.0001 
Y (nmi) == 0.0473 0.0333 0.1496 0.0473 0.0473 0.0213 0.0213 0.0213 0.0213 0.0213 0.0213 0.0213 
Times(sec) 0.1278 0.0093 0.0259 0.0427 0.0593 0.0758 0.0924 0.1093 0.1256 0.1422 0.1589 0.1754 
DONE (22.100848 seconds)


==> results/resultSmall.txt <==
Running /scratch/scratch1/pkambadu/tulip/testSmall/vehicle.scale.mat
Loading matrices ... DONE
----------------------------------
Computing exact 4 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.0024 0.2991 0.9551 0.9610 0.9870 0.6962 0.7057 0.9610 0.6986 1.0000 0.6974 
SimY    == 1.0000 0.4362 0.5012 0.8617 0.5366 0.5638 0.5733 0.5733 0.4043 0.9539 0.9953 0.5733 
Z (mcr) == 35.4610 27.0686 33.5697 38.0615 37.4704 35.2246 35.9338 36.1702 38.0615 36.2884 35.4610 35.8156 
Y (mcr) == 38.5343 31.9149 33.9243 38.4161 36.1702 37.8251 36.2884 36.2884 38.5343 38.7707 38.4161 36.2884 
Z (nmi) == 0.1371 0.0186 0.0830 0.1645 0.1615 0.1328 0.0956 0.1078 0.1720 0.1078 0.1371 0.1075 
Y (nmi) == 0.1188 0.0218 0.0873 0.1270 0.1314 0.1198 0.1099 0.1101 0.1846 0.0999 0.1182 0.1099 
Times(sec) 0.0152 0.0027 0.0061 0.0093 0.0126 0.0159 0.0193 0.0229 0.0260 0.0292 0.0326 0.0362 
----------------------------------
Computing exact 4 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.3156 0.6123 0.7494 0.9385 0.7447 0.9243 0.8180 0.9421 0.8806 0.8712 0.9882 
SimY    == 1.0000 0.2754 0.6005 0.6336 0.9421 0.9113 0.6548 0.8026 0.9362 0.8806 0.8794 0.9894 
Z (mcr) == 41.2530 28.9598 30.6147 37.3522 39.9527 37.3522 38.8889 40.1891 38.1797 44.3262 43.7352 40.6619 
Y (mcr) == 41.2530 30.4965 33.0969 37.8251 40.5437 37.5887 40.8983 39.8345 37.7069 44.5626 44.0898 40.8983 
Z (nmi) == 0.1652 0.0144 0.0267 0.1035 0.1236 0.1832 0.1357 0.2159 0.1450 0.2490 0.2311 0.1620 
Y (nmi) == 0.1655 0.0155 0.0406 0.1299 0.1244 0.1249 0.1492 0.1973 0.1449 0.2397 0.2191 0.1640 
Times(sec) 0.0250 0.0026 0.0060 0.0091 0.0126 0.0160 0.0192 0.0224 0.0257 0.0290 0.0323 0.0356 
----------------------------------
Computing exact 4 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.2991 0.6619 0.8310 0.7695 0.9704 0.6655 0.8369 0.9894 0.9610 0.8144 0.9846 
SimY    == 1.0000 0.3097 0.5296 0.8369 0.7801 0.9752 0.5851 0.8298 0.9917 0.8369 0.6430 0.9835 
Z (mcr) == 41.2530 32.9787 33.3333 43.9716 37.2340 39.1253 38.5343 45.3901 40.8983 40.5437 40.7801 40.3073 
Y (mcr) == 41.2530 33.4515 31.5603 44.0898 36.8794 40.0709 39.7163 45.5083 40.7801 43.4988 39.9527 40.4255 
Z (nmi) == 0.1630 0.0410 0.0903 0.2295 0.1381 0.1508 0.1706 0.2436 0.1588 0.1252 0.2089 0.1591 
Y (nmi) == 0.1655 0.0388 0.0756 0.2191 0.1384 0.1568 0.1764 0.2449 0.1615 0.2032 0.1776 0.1609 
Times(sec) 0.0235 0.0027 0.0060 0.0093 0.0127 0.0161 0.0193 0.0227 0.0260 0.0293 0.0328 0.0362 
DONE (1.553397 seconds)
Running /scratch/scratch1/pkambadu/tulip/testSmall/vowel.scale.mat
Loading matrices ... DONE
----------------------------------
Computing exact 11 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.3182 0.6496 0.5284 0.7008 0.5360 0.4413 0.7027 0.5303 0.2311 0.2386 0.2784 
SimY    == 1.0000 0.4470 0.5133 0.8239 0.4508 0.4527 0.3996 0.6023 0.3314 0.4735 0.3636 0.5436 
Z (mcr) == 31.0606 28.9773 30.3030 30.6818 29.7348 32.1970 29.5455 30.6818 32.1970 36.3636 31.6288 32.1970 
Y (mcr) == 30.3030 32.3864 30.3030 29.7348 32.7652 32.7652 32.5758 31.0606 38.0682 35.0379 28.5985 28.5985 
Z (nmi) == 0.3914 0.3222 0.4182 0.3890 0.3825 0.4278 0.3317 0.3974 0.4238 0.4354 0.3961 0.3907 
Y (nmi) == 0.3511 0.3249 0.3500 0.3527 0.3829 0.4146 0.3691 0.3515 0.4563 0.4262 0.3723 0.3915 
Times(sec) 0.0127 0.0012 0.0023 0.0035 0.0046 0.0059 0.0069 0.0080 0.0091 0.0103 0.0114 0.0125 
----------------------------------
Computing exact 11 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.1174 0.1042 0.3466 0.0795 0.5758 0.0341 0.1117 0.1004 0.0303 0.1989 0.1117 
SimY    == 1.0000 0.1553 0.1989 0.3163 0.2992 0.5814 0.2159 0.3674 0.0909 0.0795 0.6515 0.3201 
Z (mcr) == 22.5379 22.3485 25.5682 27.2727 26.8939 24.2424 26.3258 27.2727 27.0833 22.5379 27.6515 26.5152 
Y (mcr) == 22.7273 25.0000 28.0303 25.9470 24.8106 24.2424 31.6288 25.9470 24.8106 23.2955 24.8106 24.4318 
Z (nmi) == 0.3338 0.1640 0.2923 0.3556 0.3367 0.3491 0.3754 0.3351 0.3863 0.3044 0.3480 0.3560 
Y (nmi) == 0.3352 0.1826 0.3140 0.2969 0.3412 0.3319 0.3988 0.3601 0.3743 0.3297 0.3464 0.3234 
Times(sec) 0.0406 0.0012 0.0024 0.0035 0.0047 0.0058 0.0070 0.0080 0.0092 0.0103 0.0114 0.0126 
----------------------------------
Computing exact 11 clusters for kernel ...DONE
Computing sketched clusters with p=0 ...DONE
Computing sketched clusters with p=1 ...DONE
Computing sketched clusters with p=2 ...DONE
Computing sketched clusters with p=3 ...DONE
Computing sketched clusters with p=4 ...DONE
Computing sketched clusters with p=5 ...DONE
Computing sketched clusters with p=6 ...DONE
Computing sketched clusters with p=7 ...DONE
Computing sketched clusters with p=8 ...DONE
Computing sketched clusters with p=9 ...DONE
Computing sketched clusters with p=10 ...DONE
SimZ    == 1.0000 0.2102 0.3258 0.3598 0.4716 0.6951 0.7481 0.6799 0.4640 0.5133 0.7367 0.4337 
SimY    == 1.0000 0.2159 0.5076 0.5095 0.5985 0.4602 0.4186 0.5511 0.5568 0.5587 0.4697 0.4508 
Z (mcr) == 36.5530 22.3485 31.6288 29.3561 30.3030 28.9773 33.7121 32.5758 31.4394 34.2803 31.8182 32.1970 
Y (mcr) == 34.8485 21.9697 35.6061 29.5455 31.8182 32.5758 32.3864 32.0076 31.2500 31.8182 34.6591 32.3864 
Z (nmi) == 0.4631 0.2099 0.4086 0.3904 0.4325 0.3495 0.3926 0.4121 0.4012 0.4458 0.4042 0.4309 
Y (nmi) == 0.4303 0.1969 0.4363 0.3829 0.4307 0.3855 0.4155 0.4076 0.4102 0.4201 0.4247 0.4070 
Times(sec) 0.0161 0.0012 0.0023 0.0035 0.0046 0.0058 0.0069 0.0080 0.0091 0.0104 0.0115 0.0126 
DONE (0.461663 seconds)


==> results/timing.txt <==
0  0.0648 0.0261 0.0027 0.0012
1  0.1778 0.0765 0.0060 0.0023
2  0.2948 0.1266 0.0093 0.0035
3  0.4120 0.1772 0.0127 0.0046
4  0.5294 0.2274 0.0161 0.0058
5  0.6462 0.2779 0.0193 0.0069
6  0.7633 0.3281 0.0227 0.0080
7  0.8809 0.3789 0.0260 0.0091
8  0.9975 0.4293 0.0293 0.0104
9  1.1147 0.4802 0.0328 0.0115
10 1.2312 0.5305 0.0362 0.0126

